A practical fpt algorithm for Flow Decomposition and transcript assembly

The Flow Decomposition problem, which asks for the smallest set of weighted paths that "covers" a flow on a DAG, has recently been used as an important computational step in transcript assembly. We prove the problem is in FPT when parameterized by the number of paths by giving a practical linear fpt algorithm. Further, we implement and engineer a Flow Decomposition solver based on this algorithm, and evaluate its performance on RNA-sequence data. Crucially, our solver finds exact solutions while achieving runtimes competitive with a state-of-the-art heuristic. Finally, we contextualize our design choices with two hardness results related to preprocessing and weight recovery. Specifically, $k$-Flow Decomposition does not admit polynomial kernels under standard complexity assumptions, and the related problem of assigning (known) weights to a given set of paths is NP-hard.

==> figures/x3h-unique.pgf <==
\begin{tikzpicture}

\def \n {5}
\def \radius {1.75cm}
\def \vertexsize {0.55cm}
\def \greencolor {black!45!green}

\node[draw, circle, fill=white,minimum size=\vertexsize] (1) at ({360/\n * 0)}:\radius){\footnotesize{C}};
\node[draw, circle, fill=white,minimum size=\vertexsize] (2) at ({360/\n * 1)}:\radius){\footnotesize{B}};
\node[draw, circle, fill=white,minimum size=\vertexsize] (3) at ({360/\n * 2)}:\radius){\footnotesize{A}};
\node[draw, circle, fill=white,minimum size=\vertexsize] (4) at ({360/\n * 3)}:\radius){\footnotesize{E}};
\node[draw, circle, fill=white,minimum size=\vertexsize] (5) at ({360/\n * 4)}:\radius){\footnotesize{D}};

 \draw (1)  --  (2) node[midway, above, sloped] {\tiny{ABC}} ;
\draw (1)  --  (3) node[midway, above, sloped] {\tiny{ABC}};
\draw (1)  --  (4) node[midway, below, sloped, color = blue] {\tiny{BCE}} ;
\draw (1)  --  (5) node[midway, above, sloped, color = \greencolor] {\tiny{CDE}};
\draw (2)  --  (3) node[midway, above, sloped] {\tiny{ABC}};
\draw (2)  --  (4) node[midway, above, sloped, color = blue] {\tiny{BCE}};
\draw (2)  --  (5) node[midway, above, sloped, color = red] {\tiny{ABD}};
\draw (3)  --  (5) node[midway, below, sloped, color = red] {\tiny{ABD}};
\draw (4)  --  (5) node[midway, above, sloped, color = \greencolor] {\tiny{CDE}};


\end{tikzpicture}

